The Statistical Mechanics of Hawking Radiation

Hawking radiation and black hole thermodynamics are well understood in the frameworks of quantum field theory and general relativity, with contemporary extensions in string theory, AdS/CFT, and loop quantum gravity. However, an open question remains: Can Hawking radiation be consistently described using statistical mechanics? This challenge arises due to the ambiguous quantum nature of Hawking particles and constraints imposed by information conservation. This study develops a heuristic statistical model using a worldine Lagrangian formalism, treating Hawking particles as timelike with an effective mass and following an arbitrary statistical distribution. The flow of information is modeled as a transfer of microstates from the event horizon to the radiation background within a closed ensemble. From this framework, the Hawking particle mass $m_H=\hbar/(2\pi r_S)$ is recovered, and the worldline Lagrangian yields the black hole's thermal energy, $E=\hbar/(8\pi GM)$. Beyond preserving conventional insights, reinforcing the statistical nature of black hole evaporation, this approach introduces novel perspectives: modeling the black hole as a structured energy well containing microstates, quantifying the evaporation rate of individual microstates, and determining the total number of microstates from the horizon's surface area. This study leaves the door open for a stochastic mechanical analysis, which is introduced in the Discussion section.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



